Multi-Delay Differential Equations: A Taylor Expansion Approach

It is already well-understood that many delay differential equations with only a single constant delay exhibit a change in stability according to the value of the delay in relation to a critical delay value. Finding a formula for the critical delay is important to understanding the dynamics of delayed systems and is often simple to obtain when the system only has a single constant delay. However, if we consider a system with multiple constant delays, there is no known way to obtain such a formula that determines for what values of the delays a change in stability occurs. In this paper, we present some single-delay approximations to a multi-delay system obtained via a Taylor expansion as well as formulas for their critical delays which are used to approximate where the change in stability occurs in the multi-delay system. We determine when our approximations perform well and we give extra analytical and numerical attention to the two-delay and three-delay settings.

==> Figures/Other_Squares/2_by_2_square/redone/data.txt <==
2-by-2 square
10000 points
integrated on [0, 40] (i.e. T = 40)

current_p_value =

    0.5000


counters_neutral =

        7462


counters_red_neutral =

        6832


counters_blue_neutral =

     0


counters_yellow_neutral =

        2538


counters_green_neutral =

   630


counters_neutral_1 =

        5714


counters_red_neutral_1 =

        5970


counters_blue_neutral_1 =

   862


counters_yellow_neutral_1 =

        1263


counters_green_neutral_1 =

        1905


counters_neutral_2 =

        5714


counters_red_neutral_2 =

        6075


counters_blue_neutral_2 =

   757


counters_yellow_neutral_2 =

        1623


counters_green_neutral_2 =

        1545


counters_neutral_mid =

        7462


counters_red_neutral_mid =

        6832


counters_blue_neutral_mid =

     0


counters_yellow_neutral_mid =

        2538


counters_green_neutral_mid =

   630


counters_2nd =

        9454


counters_red_2nd =

        6286


counters_blue_2nd =

   546


counters_yellow_2nd =

     0


counters_green_2nd =

        3168


counters_2nd_1 =

        2785


counters_red_2nd_1 =

        6655


counters_blue_2nd_1 =

   177


counters_yellow_2nd_1 =

        1612


counters_green_2nd_1 =

        1556


counters_2nd_2 =

        2785


counters_red_2nd_2 =

        6633


counters_blue_2nd_2 =

   199


counters_yellow_2nd_2 =

        1533


counters_green_2nd_2 =

        1635


counters_2nd_mid =

        9454


counters_red_2nd_mid =

        6286


counters_blue_2nd_mid =

   546


counters_yellow_2nd_mid =

     0


counters_green_2nd_mid =

        3168

==> Figures/Other_Squares/5_by_5_square/redone/data.txt <==
5-by-5 square
10000 points
integrated on [0, 40] (i.e. T = 40)

current_p_value =

    0.5000


counters_neutral =

        8878


counters_red_neutral =

        8787


counters_blue_neutral =

     0


counters_yellow_neutral =

        1122


counters_green_neutral =

    91


counters_neutral_1 =

        3077


counters_red_neutral_1 =

        5115


counters_blue_neutral_1 =

        3672


counters_yellow_neutral_1 =

   258


counters_green_neutral_1 =

   955


counters_neutral_2 =

        3077


counters_red_neutral_2 =

        7967


counters_blue_neutral_2 =

   820


counters_yellow_neutral_2 =

   960


counters_green_neutral_2 =

   253


counters_neutral_mid =

        8878


counters_red_neutral_mid =

        8787


counters_blue_neutral_mid =

     0


counters_yellow_neutral_mid =

        1122


counters_green_neutral_mid =

    91


counters_2nd =

        7910


counters_red_2nd =

        6697


counters_blue_2nd =

        2090


counters_yellow_2nd =

     0


counters_green_2nd =

        1213


counters_2nd_1 =

        1220


counters_red_2nd_1 =

        8530


counters_blue_2nd_1 =

   257


counters_yellow_2nd_1 =

   578


counters_green_2nd_1 =

   635


counters_2nd_2 =

        1220


counters_red_2nd_2 =

        8763


counters_blue_2nd_2 =

    24


counters_yellow_2nd_2 =

   870


counters_green_2nd_2 =

   343


counters_2nd_mid =

        7910


counters_red_2nd_mid =

        6697


counters_blue_2nd_mid =

        2090


counters_yellow_2nd_mid =

     0


counters_green_2nd_mid =

        1213


==> Figures/constant_delay_neutral_and_2nd/Data.txt <==
Data collected from 'automate_accuracy_constant_neutral_2nd_multiple_choices.m'

p_values = [.01, .1, .2, .3, .4, .5, .6, .7, .8, .9, .99];


counters_neutral =

        9952
        9582
        9122
        8371
        7476
        7238
        7476
        8371
        9122
        9582
        9952


counters_red_neutral =

        6399
        6176
        5922
        5421
        4836
        4682
        4836
        5421
        5922
        6176
        6399


counters_blue_neutral =

     0
     0
     0
     0
     0
     0
     0
     0
     0
     0
     0


counters_yellow_neutral =

          48
         418
         878
        1629
        2524
        2762
        2524
        1629
         878
         418
          48


counters_green_neutral =

        3553
        3406
        3200
        2950
        2640
        2556
        2640
        2950
        3200
        3406
        3553


counters_neutral_1 =

        4187
        4524
        4982
        5712
        6575
        6842
        6874
        7343
        8663
        9514
        9952


counters_red_neutral_1 =

        4121
        4145
        4244
        4392
        4572
        4681
        4836
        5421
        5922
        6176
        6399


counters_blue_neutral_1 =

        2278
        2031
        1678
        1029
         264
           1
           0
           0
           0
           0
           0


counters_yellow_neutral_1 =

        1790
        2066
        2325
        2522
        2673
        2786
        2791
        2252
        1337
         486
          48


counters_green_neutral_1 =

        1811
        1758
        1753
        2057
        2491
        2532
        2373
        2327
        2741
        3338
        3553


counters_neutral_2 =

        9952
        9514
        8663
        7343
        6874
        6842
        6575
        5712
        4982
        4524
        4187


counters_red_neutral_2 =

        6399
        6176
        5922
        5421
        4836
        4681
        4572
        4392
        4244
        4145
        4131


counters_blue_neutral_2 =

           0
           0
           0
           0
           0
           1
         264
        1029
        1678
        2031
        2268


counters_yellow_neutral_2 =

          48
         486
        1337
        2252
        2791
        2786
        2718
        2732
        2732
        2696
        2600


counters_green_neutral_2 =

        3553
        3338
        2741
        2327
        2373
        2532
        2446
        1847
        1346
        1128
        1001


counters_neutral_mid =

        7333
        7860
        7946
        7728
        7340
        7238
        7340
        7728
        7946
        7860
        7333


counters_red_neutral_mid =

        6055
        6139
        5922
        5421
        4836
        4682
        4836
        5421
        5922
        6139
        6055


counters_blue_neutral_mid =

   344
    37
     0
     0
     0
     0
     0
     0
     0
    37
   344


counters_yellow_neutral_mid =

        2048
        2068
        2054
        2272
        2660
        2762
        2660
        2272
        2054
        2068
        2048


counters_green_neutral_mid =

        1553
        1756
        2024
        2307
        2504
        2556
        2504
        2307
        2024
        1756
        1553


counters_2nd =

        9986
        9940
        9683
        9506
        9847
        9938
        9847
        9506
        9683
        9940
        9986


counters_red_2nd =

        6385
        6128
        5632
        4961
        4693
        4620
        4693
        4961
        5632
        6128
        6385


counters_blue_2nd =

    14
    48
   290
   460
   143
    62
   143
   460
   290
    48
    14


counters_yellow_2nd =

     0
    12
    27
    34
    10
     0
    10
    34
    27
    12
     0


counters_green_2nd =

        3601
        3812
        4051
        4545
        5154
        5318
        5154
        4545
        4051
        3812
        3601


counters_2nd_1 =

        2676
        2928
        3184
        3531
        3969
        4491
        5184
        6296
        8120
        9553
        9958


counters_red_2nd_1 =

        5125
        5587
        4130
        3824
        4248
        3933
        3977
        4675
        5385
        5874
        6357


counters_blue_2nd_1 =

        1274
         589
        1792
        1597
         588
         749
         859
         746
         537
         302
          42


counters_yellow_2nd_1 =

        2565
        2762
        2554
        2418
        2382
        2033
        1787
         882
         402
         145
           0


counters_green_2nd_1 =

        1036
        1062
        1524
        2161
        2782
        3285
        3377
        3697
        3676
        3679
        3601


counters_2nd_2 =

        9958
        9553
        8120
        6296
        5184
        4491
        3969
        3531
        3184
        2928
        2676


counters_red_2nd_2 =

        6357
        5874
        5230
        4165
        3759
        3920
        4248
        4925
        5513
        5686
        6085


counters_blue_2nd_2 =

          42
         302
         692
        1256
        1077
         762
         588
         496
         409
         490
         314


counters_yellow_2nd_2 =

           0
         145
         843
        1410
        1846
        1925
        2240
        1166
         840
         241
         582


counters_green_2nd_2 =

        3601
        3679
        3235
        3169
        3318
        3393
        2924
        3413
        3238
        3583
        3019


counters_2nd_mid =

        4718
        5360
        6018
        7135
        8842
        9938
        8842
        7135
        6018
        5360
        4718


counters_red_2nd_mid =

        5501
        5283
        4479
        3863
        4191
        4620
        4191
        4189
        4483
        5283
        5655


counters_blue_2nd_mid =

         898
         893
        1443
        1558
         645
          62
         645
        1232
        1439
         893
         744


counters_yellow_2nd_mid =

        2150
        2080
        1760
        1071
         513
           0
         513
        1096
         745
         541
         403


counters_green_2nd_mid =

        1451
        1744
        2318
        3508
        4651
        5318
        4651
        3483
        3333
        3283
        3198


counters_constant =

        9952
        9582
        9122
        8371
        7476
        7238
        7476
        8371
        9122
        9582
        9952


counters_red_constant =

        6399
        6176
        5922
        5421
        4836
        4682
        4836
        5421
        5922
        6176
        6399


counters_blue_constant =

     0
     0
     0
     0
     0
     0
     0
     0
     0
     0
     0


counters_yellow_constant =

          48
         418
         878
        1629
        2524
        2762
        2524
        1629
         878
         418
          48


counters_green_constant =

        3553
        3406
        3200
        2950
        2640
        2556
        2640
        2950
        3200
        3406
        3553


counters_constant_1 =

        5391
        5428
        5658
        6265
        7120
        7696
        8196
        8915
        9462
        9740
        9999


counters_red_constant_1 =

        4095
        4002
        3990
        4043
        4178
        4389
        4716
        5368
        5892
        6158
        6399


counters_blue_constant_1 =

        2304
        2174
        1932
        1378
         658
         293
         120
          53
          30
          18
           0


counters_yellow_constant_1 =

        2305
        2398
        2410
        2357
        2222
        2011
        1684
        1032
         508
         242
           1


counters_green_constant_1 =

        1296
        1426
        1668
        2222
        2942
        3307
        3480
        3547
        3570
        3582
        3600


counters_constant_2 =

        9999
        9740
        9462
        8915
        8196
        7696
        7120
        6265
        5658
        5428
        5391


counters_red_constant_2 =

        6399
        6158
        5892
        5368
        4716
        4389
        4178
        4043
        3990
        4002
        4095


counters_blue_constant_2 =

           0
          18
          30
          53
         120
         293
         658
        1378
        1932
        2174
        2304


counters_yellow_constant_2 =

           1
         242
         508
        1032
        1684
        2011
        2222
        2357
        2410
        2398
        2305


counters_green_constant_2 =

        3600
        3582
        3570
        3547
        3480
        3307
        2942
        2222
        1668
        1426
        1296


counters_constant_mid =

        7695
        7732
        7962
        7941
        7388
        7238
        7388
        7941
        7962
        7732
        7695


counters_red_constant_mid =

        5769
        5676
        5664
        5403
        4834
        4682
        4834
        5403
        5664
        5676
        5769


counters_blue_constant_mid =

   630
   500
   258
    18
     2
     0
     2
    18
   258
   500
   630


counters_yellow_constant_mid =

        1675
        1768
        1780
        2041
        2610
        2762
        2610
        2041
        1780
        1768
        1675


counters_green_constant_mid =

        1926
        2056
        2298
        2538
        2554
        2556
        2554
        2538
        2298
        2056
        1926

==> Figures/median_example/data.txt <==
8000 total points considered in cube with sides of length .4


current_p1_value =

    0.3333


current_p2_value =

    0.3333


counters_neutral =

        7991


counters_neutral_m =

        7955


counters_2nd =

        8000


counters_2nd_m =

        7631


counters_nonreal_neutral =

     0


counters_nonreal_neutral_m =

     0


counters_nonreal_2nd =

     0


counters_nonreal_2nd_m =

     0

==> Figures/multidelay/Data.txt <==
There are 10000 total points in each scatterplot.

Red = hopf_2nd == 1 && hopf_multi == 1
Blue = hopf_2nd == 0 && hopf_multi == 1
Yellow = hopf_2nd == 1 && hopf_multi == 0
Green = hopf_2nd == 0 && hopf_multi == 0
(same for replacing "hopf_2nd" with "hopf_neutral" above)

0 means Hopf did not occur yet, 1 means it did occur already

These statistics are for probabilities: [.01, .1, .2, .3, .4, .5, .6, .7, .8, .9, .99]

counters_neutral and counters_2nd are for the accuracy of the neutral and 2nd-deriative approximations

-------------------------------

counters_neutral =

        9952
        9582
        9122
        8371
        7476
        7238
        7476
        8371
        9122
        9582
        9952


counters_2nd =

        9986
        9940
        9683
        9506
        9847
        9938
        9847
        9506
        9683
        9940
        9986


counters_red_neutral =

        6399
        6176
        5922
        5421
        4836
        4682
        4836
        5421
        5922
        6176
        6399


counters_blue_neutral =

     0
     0
     0
     0
     0
     0
     0
     0
     0
     0
     0


counters_yellow_neutral =

          48
         418
         878
        1629
        2524
        2762
        2524
        1629
         878
         418
          48


counters_green_neutral =

        3553
        3406
        3200
        2950
        2640
        2556
        2640
        2950
        3200
        3406
        3553


counters_red_2nd =

        6385
        6128
        5632
        4961
        4693
        4620
        4693
        4961
        5632
        6128
        6385


counters_blue_2nd =

    14
    48
   290
   460
   143
    62
   143
   460
   290
    48
    14


counters_yellow_2nd =

     0
    12
    27
    34
    10
     0
    10
    34
    27
    12
     0


counters_green_2nd =

        3601
        3812
        4051
        4545
        5154
        5318
        5154
        4545
        4051
        3812
        3601

==> Figures/multidelay/Data20to35.txt <==

counters_2nd ranging for p_values = [.2, .21, .22, .23, .24, .25, .26, .27, .28, .29, .3, .31, .32, .33, .34, .35]

        9683
        9622
        9568
        9521
        9492
        9469
        9460
        9455
        9466
        9490
        9506
        9565
        9624
        9665
        9698
        9731



==> Figures/multidelay/Data21to35.txt <==

This is data for the p values here:
p_values = [.21, .22, .23, .24, .25, .26, .27, .28, .29, .31, .32, .33, .34, .35]

The missing values (.2 and .3) can be found in Data.txt

-----

counters_neutral =

        9074
        9021
        8960
        8896
        8822
        8747
        8671
        8583
        8483
        8260
        8143
        8038
        7936
        7840


counters_2nd =

        9622
        9568
        9521
        9492
        9469
        9460
        9455
        9466
        9490
        9565
        9624
        9665
        9698
        9731




==> Figures/multidelay/Data_Old.txt <==
There are 10000 total points in each scatterplot.

Red = hopf_2nd == 1 && hopf_multi == 0
Blue = hopf_2nd == 1 && hopf_multi == 1
Yellow = hopf_2nd == 0 && hopf_multi == 0
Green = hopf_2nd == 0 && hopf_multi == 1

0 means Hopf did not occur yet, 1 means it did occur already

These statistics are for probabilities: [.01, .1, .2, .3, .4, .5, .6, .7, .8, .9, .99]

counters_neutral and counters_2nd are for the accuracy of the neutral and 2nd-deriative approximations

---

counters_red =

     0
    12
    27
    34
    10
     0
    10
    34
    27
    12
     0


counters_blue =

        6385
        6128
        5632
        4961
        4693
        4620
        4693
        4961
        5632
        6128
        6385


counters_yellow =

        3601
        3812
        4051
        4545
        5154
        5318
        5154
        4545
        4051
        3812
        3601


counters_green =

    14
    48
   290
   460
   143
    62
   143
   460
   290
    48
    14

-------

counters_neutral =

        9952
        9582
        9122
        8371
        7476
        7238
        7476
        8371
        9122
        9582
        9952


counters_2nd =

        9986
        9940
        9683
        9506
        9847
        9938
        9847
        9506
        9683
        9940
        9986

==> Figures/neutral/Note.txt <==
Note: mean0.jpg is without the comparison to the multi-delay system whereas mean.jpg has more than 2 colors and compares to the multi-delay system

==> Figures/neutral/p01/data.txt <==
counter_midpoint =

        7608


counter_1 =

        5132


counter_2 =

        9952


counter_q =

        9952

==> Figures/neutral/p10/data.txt <==
counter_midpoint =

        7895


counter_1 =

        5273


counter_2 =

        9514


counter_q =

        9582

==> Figures/neutral/p20/data.txt <==
counter_midpoint =

        7946


counter_1 =

        5590


counter_2 =

        8663


counter_q =

        9122

==> Figures/neutral/p30/data.txt <==
counter_midpoint =

        7728


counter_1 =

        6239


counter_2 =

        7748


counter_q =

        8371

==> Figures/neutral/p40/data.txt <==
counter_midpoint =

        7340


counter_1 =

        7018


counter_2 =

        7209


counter_q =

        7476

==> Figures/neutral/p50/data.txt <==
counter_midpoint =

        7238


counter_1 =

        7213


counter_2 =

        7213


counter_q =

        7238

==> Figures/neutral/p60/data.txt <==
counter_midpoint =

        7340


counter_1 =

        7209


counter_2 =

        7018


counter_q =

        7476

==> Figures/neutral/p70/data.txt <==
counter_midpoint =

        7728


counter_1 =

        7748


counter_2 =

        6239


counter_q =

        8371

==> Figures/neutral/p80/data.txt <==
counter_midpoint =

        7946


counter_1 =

        8663


counter_2 =

        5590


counter_q =

        9122

==> Figures/neutral/p90/data.txt <==
counter_midpoint =

        7895


counter_1 =

        9514


counter_2 =

        5273


counter_q =

        9582

==> Figures/neutral/p99/data.txt <==
counter_midpoint =

        7608


counter_1 =

        9952


counter_2 =

        5132


counter_q =

        9952

==> Figures/second/notes.txt <==
The files named "mean_wrong.pdf" used the definition of delta_cr_2nd which was undefined for delta_1 = delta_2 (i.e. when A2 = 0), which is why some pints on the scatterplots did not line up.

The files named "mean.pdf" are now the corrected scatterplots.
